Gas infall and radial transport in cosmological simulations of Milky Way-mass disks

Observations indicate that a continuous supply of gas is needed to maintain observed star formation rates in large, disky galaxies. To fuel star formation, gas must reach the inner regions of such galaxies. Despite its crucial importance for galaxy evolution, how and where gas joins galaxies is poorly constrained observationally and is rarely explored in fully cosmological simulations. To investigate gas accretion in the vicinity of galaxies, we analyze the FIRE-2 cosmological zoom-in simulations for 4 Milky Way mass galaxies (M_halo ~ 10E12 solar masses), focusing on simulations with cosmic ray physics. We find that at z~0, gas approaches the disk with angular momentum similar to the gaseous disk edge and low radial velocities, piling-up near the edge and settling into full rotational support. Accreting gas moves predominantly parallel to the disk with small but nonzero vertical velocity components, and joins the disk largely in the outskirts as opposed to "raining" down onto the disk. Once in the disk, gas trajectories are complex, being dominated by spiral arm induced oscillations and feedback. However, time and azimuthal averages show clear but slow net radial infall with transport speeds of 1-3 km/s and net mass fluxes through the disk on the order of one solar mass per year, comparable to the star formation rates of the galaxies and decreasing towards galactic center as gas is sunk into star formation. These rates are slightly higher in simulations without cosmic rays (1-7 km/s, ~4-5 solar masses per year). We find overall consistency of our results with observational constraints and discuss prospects of future observations of gas flows in and around galaxies.

==> readme.txt <==
readme.txt

These are the Source Files for the paper 'Gas infall and radial transport in cosmological simulations of Milky Way-mass disks'. The latex code was written in Overleaf using the mnras template.

Paper was originally submitted 24-May-2021.
Paper was resubmitted for moderate revision 27-October-2021.
Paper was accepted for publication 01-November-2021.

Files maintained by Cameron Trapp (ctrapp@ucsd.edu).
Last updated 04-November-2021.

Below is an explanatory list of the files:

Figures                     Folder with 15 figures for the main text in pdf format. Contains fig1.pdf - fig15.pdf
Figures_Appendix_A          Folder with 7 figures for Appendix A in pdf format. Contains figA1.pdf - figA7.pdf
Figures_Appendix_B          Folder with 3 figures for Appendix B in pdf format. Contains fibB1.pdf - figB3.pdf
Figures_Appendix_C          Folder with 1 figure for Appendix C in pdf format. Contains only figC1.pdf

mnras.bst                   MNRAS BibTeX style
mnras.cls                   MNRAS LaTeX document class

mybib.bib                   Bibliography file with all citations

RadialGasFlowsOnFIRE.tex    Full paper tex file

readme.txt                  This file
